Why Charles Can Pen-test: an Evolutionary Approach to Vulnerability Testing

Discovering vulnerabilities in applications of real-world complexity is a daunting task: a vulnerability may affect a single line of code, and yet it compromises the security of the entire application. Even worse, vulnerabilities may manifest only in exceptional circumstances that do not occur in the normal operation of the application. It is widely recognized that state-of-the-art penetration testing tools play a crucial role, and are routinely used, to dig up vulnerabilities. Yet penetration testing is still primarily a human-driven activity, and its effectiveness still depends on the skills and ingenuity of the security analyst driving the tool. In this paper, we propose a technique for the automatic discovery of vulnerabilities in event-based systems, such as web and mobile applications. Our approach is based on a collaborative, co-evolutionary and contract-driven search strategy that iteratively (i) executes a pool of test cases, (ii) identifies the most promising ones, and (iii) generates new test cases from them. The approach makes a synergistic combination of evolutionary algorithms where several "species" contribute to solving the problem: one species, the test species, evolves to find the target test case, i.e., the set of instruction whose execution lead to the vulnerable statement, whereas the other species, called contract species, evolve to select the parameters for the procedure calls needed to trigger the vulnerability. To assess the effectiveness of our approach, we implemented a working prototype and ran it against both a case study and a benchmark web application. The experimental results confirm that our tool automatically discovers and executes a number of injection flaw attacks that are out of reach for state-of-the-art web scanners.

==> tests/case-study/digest_test0.csv <==
     X  Y
     1	3.0
  1585	2.0
 50000  2.0


==> tests/case-study/digest_test1.csv <==
     X  Y
     1	3.0
 50000  3.0


==> tests/case-study/digest_test2.csv <==
     X  Y
     1	3.0
  1068	2.0
 50000  2.0


==> tests/case-study/digest_test3.csv <==
     X  Y
     1	3.0
  1184	2.0
  1224	0.975
  1262	0.9743589743589743
  1298	0.9736842105263158
  1337	0.972972972972973
  1345	0.9722222222222222
  1392	0.9714285714285714
  1422	0.9705882352941176
  1455	0.9696969696969697
  1494	0.96875
  1520	0.967741935483871
  1576	0.9666666666666667
  1609	0.9655172413793104
  1624	0.9642857142857143
  1714	0.962962962962963
  1725	0.9615384615384616
  1769	0.96
  1872	0.9583333333333334
  1875	0.9565217391304348
  2121	0.9545454545454546
  2199	0.9523809523809523
  2361	0.95
  2533	0.9473684210526316
  2551	0.9444444444444444
  2588	0.9411764705882353
  2671	0.9375
  3158	0.9333333333333333
  3341	0.9285714285714286
  3565	0.9230769230769231
  4102	0.9166666666666666
  4267	0.9090909090909091
  4464	0.9
  4677	0.8888888888888888
  4863	0.875
  5171	0.8571428571428572
  5188	0.8333333333333334
  5596	0.8
  6649	0.75
  6701	0.6666666666666667
  6713	0.5
  7006	0.0


==> tests/case-study/digest_test4.csv <==
     X  Y
     1	3.0
  1388	2.0
  2163	0.9736842105263158
  2174	0.972972972972973
  2184	0.9722222222222222
  2209	0.9714285714285714
  2273	0.9705882352941176
  2280	0.9696969696969697
  2293	0.96875
  2346	0.967741935483871
  2380	0.9666666666666667
  2452	0.9655172413793104
  2534	0.9642857142857143
  2597	0.962962962962963
  2715	0.9615384615384616
  2733	0.96
  2751	0.9583333333333334
  2818	0.9565217391304348
  2968	0.9545454545454546
  3059	0.9523809523809523
  3129	0.95
  3224	0.9473684210526316
  3288	0.9444444444444444
  3437	0.9411764705882353
  3578	0.9375
  3606	0.9333333333333333
  3611	0.9285714285714286
  3840	0.9230769230769231
  3987	0.9166666666666666
  4683	0.9090909090909091
  4736	0.9
  4949	0.8888888888888888
  4994	0.875
  5249	0.8571428571428572
  5464	0.8333333333333334
  5852	0.8
  6498	0.75
  6910	0.6666666666666667
 12017	0.5
 12428	0.0


==> tests/case-study/digest_test5.csv <==
     X  Y
     1	3.0
   142	2.0
  7579	0.999000999000999
  7696	0.9791666666666666
  7701	0.9787234042553191
  7727	0.9782608695652174
  7759	0.9777777777777777
  7769	0.9772727272727273
  7779	0.9767441860465116
  7811	0.9761904761904762
  7931	0.975609756097561
  7992	0.975
  7993	0.9743589743589743
  7999	0.9736842105263158
  8012	0.972972972972973
  8023	0.9722222222222222
  8032	0.9714285714285714
  8050	0.9705882352941176
  8166	0.9696969696969697
  8182	0.96875
  8211	0.967741935483871
  8217	0.9666666666666667
  8286	0.9655172413793104
  8374	0.9642857142857143
  8399	0.962962962962963
  8712	0.9615384615384616
  8773	0.96
  8845	0.9583333333333334
  8888	0.9565217391304348
  8896	0.9545454545454546
  8995	0.9523809523809523
  9021	0.95
  9066	0.9473684210526316
  9167	0.9444444444444444
  9218	0.9411764705882353
  9417	0.9375
  9598	0.9333333333333333
  9708	0.9285714285714286
 10039	0.9230769230769231
 10419	0.9166666666666666
 11025	0.9090909090909091
 11209	0.9
 11754	0.8888888888888888
 11824	0.875
 13952	0.8571428571428572
 14723	0.8333333333333334
 17362	0.8
 22722	0.75
 44667	0.6666666666666667
 50000	0.6666666666666667


==> tests/case-study/digest_test6.csv <==
     X  Y
     1	3.0
   786	2.0
   801	0.9743589743589743
   891	0.9736842105263158
   906	0.972972972972973
   927	0.9722222222222222
   929	0.9714285714285714
   938	0.9705882352941176
   961	0.9696969696969697
   967	0.96875
   975	0.967741935483871
  1008	0.9666666666666667
  1017	0.9655172413793104
  1057	0.9642857142857143
  1058	0.962962962962963
  1188	0.9615384615384616
  1291	0.96
  1400	0.9583333333333334
  1411	0.9565217391304348
  1422	0.9545454545454546
  1514	0.9523809523809523
  1554	0.95
  1569	0.9473684210526316
  1761	0.9444444444444444
  1778	0.9411764705882353
  1904	0.9375
  1973	0.9333333333333333
  2355	0.9285714285714286
  2419	0.9230769230769231
  2570	0.9166666666666666
  3046	0.9090909090909091
  3242	0.9
  3353	0.8888888888888888
  3432	0.875
  3737	0.8571428571428572
  3784	0.8333333333333334
  3975	0.8
  4050	0.75
  5036	0.6666666666666667
  5917	0.5
  7714	0.0


==> tests/case-study/digest_test7.csv <==
     X  Y
     1	3.0
   903	2.0
  1862	0.999000999000999
  1863	0.9714285714285714
  1890	0.9705882352941176
  1906	0.9696969696969697
  1911	0.96875
  1918	0.967741935483871
  2075	0.9666666666666667
  2080	0.9655172413793104
  2117	0.9642857142857143
  2139	0.962962962962963
  2184	0.9615384615384616
  2192	0.96
  2369	0.9583333333333334
  2411	0.9565217391304348
  2425	0.9545454545454546
  2432	0.9523809523809523
  2459	0.95
  2638	0.9473684210526316
  2713	0.9444444444444444
  2790	0.9411764705882353
  2868	0.9375
  2930	0.9333333333333333
  2951	0.9285714285714286
  3348	0.9230769230769231
  3382	0.9166666666666666
  3611	0.9090909090909091
  3753	0.9
  4001	0.8888888888888888
  4948	0.875
  6247	0.8571428571428572
  6430	0.8333333333333334
  6599	0.8
  7352	0.75
  9404	0.6666666666666667
 10542	0.5
 18684	0.0


==> tests/case-study/digest_test8.csv <==
     X  Y
     1	3.0
 50000  3.0


==> tests/case-study/digest_test9.csv <==
     X  Y
     1	3.0
  3697	2.0
  3803	0.972972972972973
  3811	0.9722222222222222
  3933	0.9714285714285714
  3969	0.9705882352941176
  4002	0.9696969696969697
  4009	0.96875
  4116	0.967741935483871
  4180	0.9666666666666667
  4307	0.9655172413793104
  4330	0.9642857142857143
  4332	0.962962962962963
  4669	0.9615384615384616
  4676	0.96
  4685	0.9583333333333334
  4841	0.9565217391304348
  4971	0.9545454545454546
  5040	0.9523809523809523
  5124	0.95
  5303	0.9473684210526316
  5350	0.9444444444444444
  5442	0.9411764705882353
  5492	0.9375
  5574	0.9333333333333333
  5969	0.9285714285714286
  6045	0.9230769230769231
  6048	0.9166666666666666
  6101	0.9090909090909091
  6216	0.9
  6381	0.8888888888888888
  6427	0.875
  6591	0.8571428571428572
  6600	0.8333333333333334
  7265	0.8
  7911	0.75
  9243	0.6666666666666667
  9996	0.5
 18578	0.0


==> tests/case-study/test0.csv <==
b
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/case-study/test1.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0


==> tests/case-study/test2.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/case-study/test3.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/case-study/test4.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/case-study/test5.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.999000999000999
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667


==> tests/case-study/test6.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9743589743589743
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/case-study/test7.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.999000999000999
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/case-study/test8.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0


==> tests/case-study/test9.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/command-injection/digest_test0.csv <==
     X  Y
     1	2.0
   651	1.0
 50000  1.0


==> tests/command-injection/digest_test1.csv <==
     X  Y
     1	2.0
 12120	1.0
 50000  1.0


==> tests/command-injection/digest_test2.csv <==
     X  Y
     1	3.0
   108	2.0
   132	1.0
 50000  1.0


==> tests/command-injection/digest_test3.csv <==
     X  Y
     1	3.0
    95	2.0
   203	1.0
 50000  1.0


==> tests/command-injection/digest_test4.csv <==
     X  Y
     1	3.0
     6	2.0
   308	1.0
 50000  1.0


==> tests/command-injection/digest_test5.csv <==
     X  Y
     1	3.0
    64	2.0
  3067	1.0
  3082	0.9807692307692307
  3083	0.9803921568627451
  3087	0.98
  3093	0.9795918367346939
  3095	0.9791666666666666
  3102	0.9787234042553191
  3110	0.9782608695652174
  3139	0.9777777777777777
  3166	0.9772727272727273
  3187	0.9767441860465116
  3205	0.9761904761904762
  3241	0.975609756097561
  3257	0.975
  3282	0.9743589743589743
  3298	0.9736842105263158
  3312	0.972972972972973
  3330	0.9722222222222222
  3336	0.9714285714285714
  3348	0.9705882352941176
  3414	0.9696969696969697
  3458	0.96875
  3495	0.967741935483871
  3499	0.9666666666666667
  3509	0.9655172413793104
  3513	0.9642857142857143
  3546	0.962962962962963
  3615	0.9615384615384616
  3735	0.96
  3759	0.9583333333333334
  3782	0.9565217391304348
  3813	0.9545454545454546
  3856	0.9523809523809523
  3881	0.95
  3908	0.9473684210526316
  3951	0.9444444444444444
  3983	0.9411764705882353
  4022	0.9375
  4051	0.9333333333333333
  4077	0.9285714285714286
  4107	0.9230769230769231
  4170	0.9166666666666666
  4262	0.9090909090909091
  4295	0.9
  4377	0.8888888888888888
  4410	0.875
  4413	0.8571428571428572
  4424	0.8333333333333334
  4604	0.8
  4978	0.75
  5058	0.6666666666666667
  5100	0.5
  7969	0.0


==> tests/command-injection/digest_test6.csv <==
     X  Y
     1	3.0
   391	2.0
  1359	1.0
 50000  1.0


==> tests/command-injection/digest_test7.csv <==
     X  Y
     1	4.0
     8	3.0
    39	2.0
   142	1.0
 50000  1.0


==> tests/command-injection/digest_test8.csv <==
     X  Y
     1	4.0
    10	3.0
  1516	2.0
  1770	1.0
 50000  1.0


==> tests/command-injection/digest_test9.csv <==
     X  Y
     1	3.0
   231	2.0
   271	1.0
 50000  1.0


==> tests/command-injection/test_0.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/command-injection/test_1.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/command-injection/test_2.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/command-injection/test_3.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/command-injection/test_4.csv <==
3.0
3.0
3.0
3.0
3.0
2.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/command-injection/test_5.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.98
0.9803921568627451
0.9803921568627451
0.98
0.98
0.98
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/command-injection/test_6.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/command-injection/test_7.csv <==
4.0
4.0
4.0
4.0
4.0
4.0
4.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/command-injection/test_8.csv <==
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
4.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/command-injection/test_9.csv <==
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
3.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/digest_test0.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/multi-step-xss/digest_test1.csv <==
     X  Y
     1	1.0
  4227	0.9736842105263158
  4228	0.9743589743589743
  4251	0.972972972972973
  4297	0.9722222222222222
  4345	0.9714285714285714
  4349	0.9705882352941176
  4355	0.9696969696969697
  4375	0.96875
  4440	0.967741935483871
  4490	0.9666666666666667
  4642	0.9655172413793104
  4647	0.9642857142857143
  4697	0.962962962962963
  4753	0.9615384615384616
  5099	0.96
  5239	0.9583333333333334
  5242	0.9565217391304348
  5265	0.9545454545454546
  5295	0.9523809523809523
  5327	0.95
  5363	0.9473684210526316
  5378	0.9444444444444444
  5518	0.9411764705882353
  5546	0.9375
  5776	0.9333333333333333
  5811	0.9285714285714286
  5991	0.9230769230769231
  6238	0.9166666666666666
  6745	0.9090909090909091
  6772	0.9
  6783	0.8888888888888888
  7133	0.875
  7320	0.8571428571428572
  7409	0.8333333333333334
  7417	0.8
  8202	0.75
  8341	0.6666666666666667
  9017	0.5
 10324	0.0


==> tests/multi-step-xss/digest_test10.csv <==
     X  Y
     1	1.0


==> tests/multi-step-xss/digest_test11.csv <==
     X  Y
     1	1.0


==> tests/multi-step-xss/digest_test12.csv <==
     X  Y
     1	1.0


==> tests/multi-step-xss/digest_test13.csv <==
     X  Y
     1	1.0
  4771	0.9743589743589743
  4988	0.9736842105263158
  5018	0.972972972972973
  5035	0.9722222222222222
  5078	0.9714285714285714
  5218	0.9705882352941176
  5307	0.9696969696969697
  5322	0.96875
  5331	0.967741935483871
  5366	0.9666666666666667
  5410	0.9655172413793104
  5518	0.9642857142857143
  5637	0.962962962962963
  5681	0.9615384615384616
  5811	0.96
  5975	0.9583333333333334
  6115	0.9565217391304348
  6122	0.9545454545454546
  6299	0.9523809523809523
  6305	0.95
  6405	0.9473684210526316
  6519	0.9444444444444444
  6620	0.9411764705882353
  6684	0.9375
  6801	0.9333333333333333
  7159	0.9285714285714286
  7182	0.9230769230769231
  7331	0.9166666666666666
  7495	0.9090909090909091
  8099	0.9
  8222	0.8888888888888888
  8262	0.875
  8678	0.8571428571428572
  8751	0.8333333333333334
  9309	0.8
  9790	0.75
 10196	0.6666666666666667
 10380	0.0


==> tests/multi-step-xss/digest_test14.csv <==
     X  Y
     1	1.0
  3418	0.972972972972973
  3437	0.9722222222222222
  3489	0.9714285714285714
  3546	0.9705882352941176
  3553	0.9696969696969697
  3579	0.96875
  3625	0.967741935483871
  3756	0.9666666666666667
  3873	0.9655172413793104
  3975	0.9642857142857143
  4084	0.962962962962963
  4194	0.9615384615384616
  4284	0.96
  4351	0.9583333333333334
  4412	0.9565217391304348
  4480	0.9545454545454546
  4747	0.9523809523809523
  4995	0.95
  5016	0.9473684210526316
  5125	0.9444444444444444
  5628	0.9411764705882353
  5781	0.9375
  5844	0.9333333333333333
  6074	0.9285714285714286
  6113	0.9230769230769231
  6536	0.9166666666666666
  6646	0.9090909090909091
  6691	0.9
  7371	0.8888888888888888
  8193	0.875
  9048	0.8571428571428572
  9332	0.8333333333333334
 10323	0.8
 10863	0.75
 11592	0.6666666666666667
 12367	0.0


==> tests/multi-step-xss/digest_test15.csv <==
     X  Y
     1	1.0


==> tests/multi-step-xss/digest_test16.csv <==
     X  Y
     1	1.0
  2690	0.9736842105263158
  2738	0.972972972972973
  2744	0.9722222222222222
  2756	0.9714285714285714
  2789	0.9705882352941176
  2812	0.9696969696969697
  2995	0.96875
  3013	0.967741935483871
  3020	0.9666666666666667
  3064	0.9655172413793104
  3263	0.9642857142857143
  3300	0.962962962962963
  3407	0.9615384615384616
  3455	0.96
  3558	0.9583333333333334
  3672	0.9565217391304348
  3736	0.9545454545454546
  3823	0.9523809523809523
  3918	0.95
  3987	0.9473684210526316
  4279	0.9444444444444444
  4395	0.9411764705882353
  4532	0.9375
  4543	0.9333333333333333
  4768	0.9285714285714286
  5044	0.9230769230769231
  5326	0.9166666666666666
  5395	0.9090909090909091
  5419	0.9
  5782	0.8888888888888888
  5976	0.875
  6718	0.8571428571428572
  6729	0.8333333333333334
  6766	0.8
  7109	0.75
 11980	0.6666666666666667
 20478	0.5
 36980	0.0


==> tests/multi-step-xss/digest_test17.csv <==
     X  Y
     1	1.0
   899	0.972972972972973
   900	0.9722222222222222
   923	0.9714285714285714
   933	0.9705882352941176
  1017	0.9696969696969697
  1095	0.96875
  1099	0.967741935483871
  1335	0.9666666666666667
  1436	0.9655172413793104
  1510	0.962962962962963
  1511	0.9642857142857143
  1582	0.9615384615384616
  1609	0.96
  1610	0.9583333333333334
  1826	0.9565217391304348
  1879	0.9545454545454546
  1934	0.9523809523809523
  2055	0.95
  2207	0.9473684210526316
  2315	0.9444444444444444
  2451	0.9411764705882353
  2633	0.9375
  3361	0.9333333333333333
  4185	0.9285714285714286
  5457	0.9230769230769231
  5831	0.9166666666666666
  5861	0.9090909090909091
  7022	0.9
  7555	0.8888888888888888
  8452	0.875
  8889	0.8571428571428572
  8921	0.8333333333333334
  9955	0.8
 10444	0.75
 12063	0.6666666666666667
 14113	0.5
 14362	0.0


==> tests/multi-step-xss/digest_test2.csv <==
     X  Y
     1	0.972972972972973
    27	0.9722222222222222
   122	0.9714285714285714
   129	0.9705882352941176
   200	0.9696969696969697
   210	0.96875
   234	0.967741935483871
   244	0.9666666666666667
   284	0.9655172413793104
   388	0.9642857142857143
   472	0.962962962962963
   503	0.9615384615384616
   545	0.96
   596	0.9583333333333334
   623	0.9565217391304348
   811	0.9545454545454546
   817	0.9523809523809523
  1109	0.95
  1142	0.9473684210526316
  1448	0.9444444444444444
  1523	0.9411764705882353
  1621	0.9375
  1756	0.9333333333333333
  1783	0.9285714285714286
  1880	0.9230769230769231
  2109	0.9166666666666666
  2178	0.9090909090909091
  2196	0.9
  2263	0.8888888888888888
  2443	0.875
  3153	0.8571428571428572
  3177	0.8333333333333334
  3387	0.8
  4705	0.75
  4889	0.6666666666666667
  6869	0.5
  9137	0.0


==> tests/multi-step-xss/digest_test3.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/multi-step-xss/digest_test4.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/multi-step-xss/digest_test5.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/multi-step-xss/digest_test6.csv <==
     X  Y
     1	1.0
  1669	0.9761904761904762
  1672	0.975609756097561
  1690	0.975
  1703	0.9743589743589743
  1773	0.9736842105263158
  1836	0.972972972972973
  1842	0.9722222222222222
  1898	0.9714285714285714
  1956	0.9705882352941176
  1975	0.9696969696969697
  2004	0.96875
  2054	0.967741935483871
  2073	0.9666666666666667
  2100	0.9655172413793104
  2115	0.9642857142857143
  2128	0.962962962962963
  2141	0.9615384615384616
  2240	0.96
  2274	0.9583333333333334
  2285	0.9565217391304348
  2448	0.9545454545454546
  2475	0.9523809523809523
  2549	0.95
  2648	0.9473684210526316
  2810	0.9444444444444444
  2929	0.9411764705882353
  2988	0.9375
  3042	0.9333333333333333
  3132	0.9285714285714286
  3291	0.9230769230769231
  3456	0.9166666666666666
  3821	0.9090909090909091
  3858	0.9
  3960	0.8888888888888888
  4070	0.875
  4697	0.8571428571428572
  5069	0.8333333333333334
  5148	0.8
  6612	0.75
 10460	0.6666666666666667
 14936	0.5
 19159	0.0


==> tests/multi-step-xss/digest_test7.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/multi-step-xss/digest_test8.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/multi-step-xss/digest_test9.csv <==
     X  Y
     1	1.0
 13425	0.9767441860465116
 13439	0.9761904761904762
 13472	0.975609756097561
 13485	0.975
 13498	0.9743589743589743
 13592	0.9736842105263158
 13644	0.972972972972973
 13721	0.9722222222222222
 13827	0.9714285714285714
 13864	0.9705882352941176
 14054	0.9696969696969697
 14096	0.96875
 14322	0.967741935483871
 14412	0.9666666666666667
 14441	0.9655172413793104
 14739	0.9642857142857143
 14907	0.962962962962963
 14915	0.9615384615384616
 14930	0.96
 14951	0.9583333333333334
 15225	0.9565217391304348
 15475	0.9545454545454546
 15529	0.9523809523809523
 15593	0.95
 15788	0.9473684210526316
 16027	0.9444444444444444
 16133	0.9411764705882353
 16454	0.9375
 16655	0.9333333333333333
 16794	0.9285714285714286
 16799	0.9230769230769231
 16861	0.9166666666666666
 16939	0.9090909090909091
 17232	0.9
 18201	0.8888888888888888
 18538	0.875
 18589	0.8571428571428572
 19518	0.8333333333333334
 19632	0.8
 19988	0.75
 21495	0.6666666666666667
 22720	0.5
 37572	0.0


==> tests/multi-step-xss/test_0.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_1.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9736842105263158
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/multi-step-xss/test_10.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_11.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_12.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_13.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9743589743589743
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.0


==> tests/multi-step-xss/test_14.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.0


==> tests/multi-step-xss/test_15.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_16.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/multi-step-xss/test_17.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9375
0.9333333333333333
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/multi-step-xss/test_2.csv <==
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/multi-step-xss/test_3.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_4.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_5.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_6.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/multi-step-xss/test_7.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_8.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/multi-step-xss/test_9.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/multi-step-xss/winners.csv <==
[('click', [11, 204]), ('type', 'kNxT>P^*wc.C\\bsL|-CP6-0AtrN+%J[&SPo{8gX%t>e7_r&(Dy[C[Ka<(>/n4y#*I([~-blc28=!xU<HTT(1*|'), ('click', [88, 220]), ('click', [21, 215]), ('click', [78, 142]), ('click', [1, 67])]
[('click', [48, 43]), ('click', [132, 200]), ('type', 'n<script>alert(3)</script>FO'), ('click', [104, 220]), ('click', [172, 202]), ('click', [0, 85])]
[('click', [47, 155]), ('click', [161, 173]), ('click', [99, 235]), ('click', [220, 7]), ('click', [3, 52]), ('type', 'CBqq<9|+GBt3&L_BT38C/[@#K9O_jz!3@gwHGVhr0Xa*:h:3O>E9J')]
[('type', '?s\'I"#lMLQ`r@.3W<fl37&~~c5`,RR%_j?7ryAGIzi@i6B~#E*{Q;M:xxga32ltoFm{;]WCY_9P`SoP'), ('click', [114, 66]), ('click', [22, 89]), ('click', [148, 127]), ('click', [8, 79]), ('click', [75, 180])]
[('click', [44, 61]), ('click', [144, 209]), ('click', [77, 197]), ('click', [90, 177]), ('type', 'zD\\\\<script>alerT(1)</script>'), ('click', [62, 248])]
[('click', [214, 58]), ('click', [228, 255]), ('click', [26, 73]), ('click', [77, 167]), ('type', '<script>alert(13)</sCRipt>'), ('click', [137, 228])]
[('click', [39, 68]), ('click', [68, 177]), ('type', '<scriPt>AlErt(0)</script>>X'), ('click', [108, 240]), ('click', [161, 220]), ('click', [179, 50])]
[('type', ".E||WP$+M?T||~q^SQShA7q^'5!F3D2@#j]VwTD*W\\27lH#]&|v'm0NnG1~"), ('click', [33, 127]), ('click', [89, 147]), ('click', [6, 64]), ('click', [248, 63]), ('click', [49, 51])]
[('click', [5, 44]), ('type', '_82VCV~ZAjvaS*uFX9-vqri*7T?l*a#fFPns@D8vkDW2e;Qq7YtZm;cM3YCA,"F5/G=.DBL(#'), ('click', [83, 217]), ('click', [80, 170]), ('click', [231, 176]), ('click', [201, 191])]
[('click', [13, 76]), ('click', [66, 228]), ('click', [5, 224]), ('click', [135, 199]), ('type', 'L&<script>alert(3)</script>'), ('click', [92, 239])]
[('click', [230, 111]), ('click', [40, 78]), ('click', [9, 111]), ('click', [0, 74]), ('click', [209, 55]), ('type', 'dNsljw@lM.lWKwl8h)H.c8Kkyp1Ed"eWVm\\]t^OA)}nnU\'p,Cc,\\Dd2Y1\\>1d"Z')]
[('click', [31, 71]), ('click', [68, 204]), ('type', "<script>aert('|DL'')</script>:B"), ('click', [77, 227]), ('click', [226, 230]), ('click', [245, 252])]
[('type', 'B9zvjfpO3p&kVo@EZ|r)2Ai$hBb|jf1lgIl8R`>I4_vM"UKscUXlke71{'), ('click', [220, 120]), ('click', [116, 72]), ('click', [10, 122]), ('click', [138, 221]), ('click', [256, 10])]
[('click', [101, 76]), ('click', [239, 140]), ('click', [186, 153]), ('type', '<script>alert(7)</script>m'), ('click', [59, 241]), ('click', [135, 139])]
[('click', [128, 58]), ('click', [19, 206]), ('type', 'u<script>alerT(5)</script>'), ('click', [164, 148]), ('click', [70, 221]), ('click', [79, 122])]
[('click', [173, 227]), ('click', [103, 56]), ('click', [52, 225]), ('click', [120, 223]), ('type', '1"\'<0S7w!vICD8!k|it%"e.o(l5\\U:|3<Q\\*v9K;1\\O]b\\c0lG~.IR/;m+'), ('click', [3, 140])]
[('click', [141, 71]), ('click', [248, 221]), ('click', [128, 46]), ('click', [60, 131]), ('type', "6m`-h*Me}wpLu>toc4j}Uxw]p>xhp@OdYik/W*][sh$#$CBdjkW:1Z!O84?uqZf=sQ6yY602{d'i/G9J3+"), ('click', [42, 54])]
[('click', [146, 69]), ('click', [123, 66]), ('click', [86, 164]), ('click', [108, 179]), ('type', '0w1j!_33hLx<Gs!PqJYn[pL0;tDUEF21U;k}_[jI+s6#*FY^y+54{}m\\vdOk=$v}v!P>.phLcY)PDdV8N288d%{o.NVYQ!'), ('click', [111, 216])]
[('click', [131, 55]), ('click', [224, 174]), ('click', [15, 192]), ('type', "<script>alerT('}6P')</scripT>"), ('click', [105, 133]), ('click', [110, 137])]
[('click', [138, 66]), ('click', [76, 253]), ('click', [191, 149]), ('click', [42, 37]), ('type', '5JjSn\\3zO:&yR6=yvYqb52hSPk(%b8G11SIXz<|M/Q*VKe<xxEDnzPR>1M9</Bc:?//[6j'), ('click', [190, 36])]
[('click', [108, 61]), ('type', "TT'Htai*fnhHyfD4;a9}0FnGs&IC?v42}~?&N|7GMHM}ix88fHR0p`/zt1%a-M=%/%vg?p8).D>$#"), ('click', [174, 179]), ('click', [134, 106]), ('click', [56, 238]), ('click', [127, 197])]
[('click', [129, 41]), ('click', [172, 201]), ('type', '<script>alert(8)</scRipt>'), ('click', [83, 226]), ('click', [100, 127]), ('click', [102, 37])]


==> tests/multi-step-xss/winners2.csv <==
[('click', [190, 201]), ('type', '.IXNw=]R"07&-%0eD\'ss25LTADMo>sw5|[)WA=t|[U.}F5&(Yv"0'), ('click', [85, 137]), ('click', [118, 56]), ('click', [59, 199]), ('click', [46, 134])]
[('click', [76, 8]), ('click', [59, 154]), ('click', [164, 221]), ('click', [128, 50]), ('type', '{^AFILSmkS`i&1&6Af?O&gM8`.M:0F3V~R|HL7sU\\D@;4XfF0/BL$XHli_#m?E0q/{}]";2II@Sjp'), ('click', [150, 157])]
[('click', [61, 73]), ('type', "q.Z#k2hu^<qDG$$QcHIq7&cO(kNZKN1p}m5zG6=T]A4$U'4zwVpuWt8<p6nS4p-KWJ|"), ('click', [132, 40]), ('click', [96, 180]), ('click', [243, 115]), ('click', [87, 77])]
[('click', [148, 55]), ('click', [170, 205]), ('type', '|<script>alert(1)</script>.'), ('click', [80, 132]), ('click', [76, 235]), ('click', [234, 9])]
[('click', [100, 41]), ('click', [136, 77]), ('click', [201, 157]), ('type', "<script>alert('aD}')</script>"), ('click', [124, 238]), ('click', [88, 228])]
[('click', [6, 242]), ('click', [7, 15]), ('click', [126, 45]), ('click', [146, 175]), ('click', [221, 52]), ('type', '2;LN,GfG5oa5$Il``6*o<z&m1.]!G0$,EfBzO[Ys)`8;HAydm0zIp6<SZ!qt`3Tz`rjlf88(N')]
[('click', [196, 248]), ('click', [114, 46]), ('click', [198, 163]), ('type', 'D<scrIpt>aLert(1)</script>};'), ('click', [123, 230]), ('click', [94, 245])]
[('click', [147, 41]), ('click', [0, 113]), ('click', [183, 194]), ('type', "<script>alert('idd')</script>z"), ('click', [100, 224]), ('click', [132, 121])]


==> tests/sqli-reflected/digest_test0.csv <==
     X  Y
     1	1.0
   934	0.975
   935	0.9743589743589743
   936	0.9736842105263158
   943	0.972972972972973
   949	0.9722222222222222
   957	0.9714285714285714
   982	0.9705882352941176
  1046	0.9696969696969697
  1052	0.96875
  1176	0.967741935483871
  1272	0.9666666666666667
  1331	0.9655172413793104
  1395	0.9642857142857143
  1420	0.962962962962963
  1430	0.9615384615384616
  1445	0.96
  1514	0.9583333333333334
  1581	0.9565217391304348
  1631	0.9545454545454546
  1686	0.9523809523809523
  1754	0.95
  1845	0.9473684210526316
  1912	0.9444444444444444
  2126	0.9411764705882353
  2381	0.9375
  2622	0.9333333333333333
  2847	0.9285714285714286
  3309	0.9230769230769231
  3656	0.9166666666666666
  3923	0.9090909090909091
  4374	0.9
  4386	0.8888888888888888
  4522	0.875
  4547	0.8571428571428572
  4763	0.8333333333333334
  4979	0.8
  6293	0.75
  6516	0.6666666666666667
  7828	0.5
 15092	0.0


==> tests/sqli-reflected/digest_test1.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/sqli-reflected/digest_test2.csv <==
     X  Y
     1	1.0
  3373	0.975
  3379	0.9743589743589743
  3398	0.9736842105263158
  3403	0.972972972972973
  3406	0.9722222222222222
  3462	0.9714285714285714
  3473	0.9705882352941176
  3640	0.9696969696969697
  3646	0.96875
  3809	0.967741935483871
  3812	0.9666666666666667
  3820	0.9655172413793104
  3826	0.9642857142857143
  3857	0.962962962962963
  3949	0.9615384615384616
  3970	0.96
  4090	0.9583333333333334
  4201	0.9565217391304348
  4328	0.9545454545454546
  4415	0.9523809523809523
  4539	0.95
  4545	0.9473684210526316
  4583	0.9444444444444444
  4819	0.9411764705882353
  4931	0.9375
  4964	0.9333333333333333
  5056	0.9285714285714286
  5099	0.9230769230769231
  5192	0.9166666666666666
  5224	0.9090909090909091
  5457	0.9
  5474	0.8888888888888888
  5591	0.875
  6277	0.8571428571428572
  6420	0.8333333333333334
  7159	0.8
  7210	0.75
  7291	0.0


==> tests/sqli-reflected/digest_test3.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/sqli-reflected/digest_test4.csv <==
     X  Y
     1	1.0
  3227	0.9736842105263158
  3228	0.972972972972973
  3236	0.9722222222222222
  3242	0.9714285714285714
  3270	0.9705882352941176
  3303	0.9696969696969697
  3322	0.96875
  3348	0.967741935483871
  3380	0.9666666666666667
  3419	0.9655172413793104
  3556	0.9642857142857143
  3657	0.962962962962963
  3750	0.9615384615384616
  3818	0.96
  3994	0.9583333333333334
  4139	0.9565217391304348
  4162	0.9545454545454546
  4301	0.9523809523809523
  4326	0.95
  4341	0.9473684210526316
  4352	0.9444444444444444
  4430	0.9411764705882353
  4513	0.9375
  4529	0.9333333333333333
  5009	0.9285714285714286
  5507	0.9230769230769231
  5520	0.9166666666666666
  6054	0.9090909090909091
  6075	0.9
  6394	0.8888888888888888
  6579	0.875
  6639	0.8571428571428572
  6754	0.8333333333333334
  7228	0.8
  8073	0.75
 10009	0.6666666666666667
 10578	0.5
 11967	0.0


==> tests/sqli-reflected/digest_test5.csv <==
     X  Y
     1	1.0
  1297	0.975609756097561
  1298	0.975
  1346	0.9743589743589743
  1466	0.9736842105263158
  1477	0.972972972972973
  1545	0.9722222222222222
  1598	0.9714285714285714
  1633	0.9705882352941176
  1758	0.9696969696969697
  1778	0.96875
  1828	0.967741935483871
  1862	0.9666666666666667
  1889	0.9655172413793104
  1938	0.9642857142857143
  1984	0.962962962962963
  2002	0.9615384615384616
  2069	0.96
  2072	0.9583333333333334
  2126	0.9565217391304348
  2173	0.9545454545454546
  2185	0.9523809523809523
  2360	0.95
  2499	0.9473684210526316
  2518	0.9444444444444444
  2585	0.9411764705882353
  2653	0.9375
  2847	0.9333333333333333
  2878	0.9285714285714286
  2929	0.9230769230769231
  3130	0.9166666666666666
  3451	0.9090909090909091
  3708	0.9
  4046	0.8888888888888888
  4310	0.875
  4483	0.8571428571428572
  4542	0.8333333333333334
  4668	0.8
  4723	0.75
  5107	0.6666666666666667
  5668	0.5
  6049	0.0


==> tests/sqli-reflected/digest_test6.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/sqli-reflected/digest_test7.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/sqli-reflected/digest_test8.csv <==
     X  Y
     1	1.0
   172	0.9743589743589743
   173	0.9736842105263158
   177	0.972972972972973
   180	0.9722222222222222
   185	0.9714285714285714
   199	0.9705882352941176
   229	0.9696969696969697
   253	0.96875
   266	0.967741935483871
   287	0.9666666666666667
   296	0.9655172413793104
   302	0.9642857142857143
   306	0.962962962962963
   453	0.9615384615384616
   472	0.96
   508	0.9583333333333334
   632	0.9565217391304348
   662	0.9545454545454546
   666	0.9523809523809523
   787	0.95
  1068	0.9473684210526316
  1186	0.9444444444444444
  1288	0.9411764705882353
  1515	0.9375
  1589	0.9333333333333333
  1648	0.9285714285714286
  1774	0.9230769230769231
  1824	0.9166666666666666
  1898	0.9090909090909091
  1939	0.9
  2503	0.8888888888888888
  3137	0.875
  3247	0.8571428571428572
  3508	0.8333333333333334
  3679	0.8
  4059	0.75
  4619	0.6666666666666667
  4643	0.5
  6131	0.0


==> tests/sqli-reflected/digest_test9.csv <==
     X  Y
     1	1.0
    39	0.975
    48	0.9743589743589743
    65	0.9736842105263158
    72	0.972972972972973
   114	0.9722222222222222
   181	0.9714285714285714
   187	0.9705882352941176
   260	0.9696969696969697
   295	0.96875
   303	0.967741935483871
   312	0.9666666666666667
   544	0.9655172413793104
   586	0.9642857142857143
   738	0.962962962962963
   747	0.9615384615384616
   993	0.96
  1026	0.9583333333333334
  1145	0.9565217391304348
  1199	0.9545454545454546
  1337	0.9523809523809523
  1675	0.95
  2035	0.9473684210526316
  2062	0.9444444444444444
  2250	0.9411764705882353
  2287	0.9375
  2338	0.9333333333333333
  2512	0.9285714285714286
  2524	0.9230769230769231
  2842	0.9166666666666666
  2862	0.9090909090909091
  3259	0.9
  3403	0.8888888888888888
  3465	0.875
  3549	0.8571428571428572
  3603	0.8333333333333334
  4012	0.8
  4159	0.75
  6302	0.6666666666666667
  6996	0.5
  9085	0.0


==> tests/sqli-reflected/test_0.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.975
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/sqli-reflected/test_1.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/sqli-reflected/test_2.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.975
0.975
0.975
0.9743589743589743
0.975
0.9743589743589743
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.0


==> tests/sqli-reflected/test_3.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/sqli-reflected/test_4.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/sqli-reflected/test_5.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.0


==> tests/sqli-reflected/test_6.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/sqli-reflected/test_7.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/sqli-reflected/test_8.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/sqli-reflected/test_9.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.975
0.9743589743589743
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/sqli-stored/digest_test0.csv <==
     X  Y
     1	2.9926470588235294
     2	2.986842105263158
     4	2.986666666666667
     9	2.933333333333333
   151	2.9285714285714284
   229	2.923076923076923
   603	2.9166666666666665
  2526	2.909090909090909
  3202	2.9
  4144	2.888888888888889
  5154	2.875
  7102	2.857142857142857
  8376	2.8333333333333335
 10772	2.8
 29603	2.75
 30102	2.6666666666666665
 43689	2.5
 50000	2.5


==> tests/sqli-stored/digest_test1.csv <==
     X  Y
     1	2.995850622406639
   279	2.994475138121547
   351	2.9926470588235294
   356	2.9917355371900825
   512	2.9836065573770494
   849	2.9375
  1448	2.933333333333333
  5556	2.9285714285714284
  8521	2.923076923076923
 11822	2.9166666666666665
 12311	2.909090909090909
 20294	2.9
 20488	2.888888888888889
 22414	2.875
 24010	2.857142857142857
 29460	2.8333333333333335
 31690	2.8
 34646	2.75
 36339	2.6666666666666665
 38567	2.5
 39351	2.0
 50000	2.0


==> tests/sqli-stored/digest_test2.csv <==
     X  Y
     1	2.9926470588235294
    17	2.9836065573770494
  8901	2.933333333333333
  9766	2.9285714285714284
 10425	2.923076923076923
 16615	2.9166666666666665
 17753	2.909090909090909
 17765	2.9
 20162	2.888888888888889
 21243	2.875
 23489	2.857142857142857
 28054	2.8333333333333335
 33511	2.8
 36097	2.75
 86083	2.6666666666666665
 93128	2.5
100000	2.5


==> tests/sqli-stored/digest_test3.csv <==
     X  Y
     1	2.9917355371900825
    27	2.9836065573770494
  1774	2.9375
  4241	2.933333333333333
  5101	2.9285714285714284
  8042	2.923076923076923
  8460	2.9166666666666665
  9326	2.909090909090909
  9978	2.9
 14395	2.888888888888889
 15743	2.875
 17292	2.857142857142857
 20257	2.8333333333333335
 21891	2.8
 31067	2.75
 37938	2.6666666666666665
 39680	2.5
 50000	2.5


==> tests/sqli-stored/digest_test4.csv <==
     X  Y
     1	2.9917355371900825
   134	2.9836065573770494
  2334	2.9375
  3068	2.933333333333333
  4271	2.9285714285714284
  4749	2.923076923076923
  6134	2.9166666666666665
  7282	2.909090909090909
 12168	2.9
 16711	2.888888888888889
 19276	2.875
 25138	2.857142857142857
 35058	2.8333333333333335
 36130	2.8
 39798	2.75
 41613	2.6666666666666665
 46216	2.5
 50000	2.5


==> tests/sqli-stored/digest_test5.csv <==
     X  Y
     1	2.994475138121547
   242	2.9917355371900825
   399	2.9836065573770494
   777	2.9375
   791	2.933333333333333
   972	2.9285714285714284
  3128	2.923076923076923
  3883	2.9166666666666665
  6662	2.909090909090909
  7002	2.9
  9409	2.888888888888889
 16615	2.875
 20216	2.857142857142857
 31172	2.8333333333333335
 31297	2.8
 33600	2.75
 36378	2.6666666666666665
 50000	2.6666666666666665


==> tests/sqli-stored/digest_test6.csv <==
     X  Y
     1	2.986842105263158
    26	2.9375
   128	2.933333333333333
   485	2.9285714285714284
  1725	2.923076923076923
  2946	2.9166666666666665
  4189	2.909090909090909
  9148	2.9
  9908	2.888888888888889
 14837	2.875
 19219	2.857142857142857
 23529	2.8333333333333335
 24451	2.8
 37238	2.75
 38696	2.6666666666666665
 40773	2.5
 43737	2.0
 50000	2.0


==> tests/sqli-stored/digest_test7.csv <==
     X  Y
     1	2.9375
   385	2.933333333333333
   616	2.9285714285714284
  6855	2.923076923076923
  6869	2.9166666666666665
  7293	2.909090909090909
  8611	2.9
 14386	2.888888888888889
 15547	2.875
 16749	2.857142857142857
 21348	2.8333333333333335
 25413	2.8
 29750	2.75
 38980	2.6666666666666665
 50000	2.6666666666666665


==> tests/sqli-stored/digest_test8.csv <==
     X  Y
     1	2.9926470588235294
    17	2.9836065573770494
  8901	2.933333333333333
  9766	2.9285714285714284
 10425	2.923076923076923
 16615	2.9166666666666665
 17753	2.909090909090909
 17765	2.9
 20162	2.888888888888889
 21243	2.875
 23489	2.857142857142857
 28054	2.8333333333333335
 33511	2.8
 36097	2.75
 86083	2.6666666666666665
 93128	2.5
100000  2.5


==> tests/sqli-stored/digest_test9.csv <==
     X  Y
     1	2.9926470588235294
    17	2.9836065573770494
  8901	2.933333333333333
  9766	2.9285714285714284
 10425	2.923076923076923
 16615	2.9166666666666665
 17753	2.909090909090909
 17765	2.9
 20162	2.888888888888889
 21243	2.875
 23489	2.857142857142857
 28054	2.8333333333333335
 33511	2.8
 36097	2.75
 86083	2.6666666666666665
100000	2.5


==> tests/sqli-stored/test_0.csv <==
2.9926470588235294
2.986842105263158
2.986842105263158
2.986666666666667
2.986666666666667
2.986666666666667
2.986666666666667
2.986666666666667
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5


==> tests/sqli-stored/test_1.csv <==
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.995850622406639
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.9926470588235294
2.9926470588235294
2.9926470588235294
2.9926470588235294
2.9926470588235294
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9375
2.9375
2.9375
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.923076923076923
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/sqli-stored/test_3.csv <==
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5


==> tests/sqli-stored/test_4.csv <==
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5


==> tests/sqli-stored/test_5.csv <==
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.994475138121547
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9917355371900825
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9836065573770494
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665


==> tests/sqli-stored/test_6.csv <==
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.986842105263158
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.888888888888889
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.5
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/sqli-stored/test_7.csv <==
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.9375
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.933333333333333
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.9285714285714284
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.923076923076923
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.9166666666666665
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.909090909090909
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.9
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.888888888888889
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.875
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.857142857142857
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8333333333333335
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.8
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.75
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665
2.6666666666666665


==> tests/xss-behind-flash/digest_test0.csv <==
     X  Y
     1	2.0
 50000  2.0


==> tests/xss-behind-flash/digest_test1.csv <==
     X  Y
     1	2.0
 50000  2.0


==> tests/xss-behind-flash/digest_test2.csv <==
     X  Y
     1	2.0
  4813	0.975609756097561
  4897	0.999000999000999
  4911	0.975
  5031	0.9743589743589743
  5044	0.9736842105263158
  5051	0.972972972972973
  5056	0.9722222222222222
  5091	0.9714285714285714
  5164	0.9705882352941176
  5199	0.9696969696969697
  5263	0.96875
  5307	0.967741935483871
  5319	0.9666666666666667
  5367	0.9655172413793104
  5403	0.9642857142857143
  5469	0.962962962962963
  5556	0.9615384615384616
  5707	0.96
  5806	0.9583333333333334
  5848	0.9565217391304348
  5960	0.9545454545454546
  6070	0.9523809523809523
  6164	0.95
  6171	0.9473684210526316
  6447	0.9444444444444444
  6493	0.9411764705882353
  6811	0.9375
  6929	0.9333333333333333
  7049	0.9285714285714286
  7076	0.9230769230769231
  7162	0.9166666666666666
  7310	0.9090909090909091
  7691	0.9
  7964	0.8888888888888888
  8077	0.875
  9634	0.8571428571428572
 10082	0.8333333333333334
 11743	0.8
 11763	0.75
 11957	0.6666666666666667
 12155	0.5
 13554	0.0


==> tests/xss-behind-flash/digest_test3.csv <==
     X  Y
     1	2.0
   599	0.9743589743589743
   611	0.9736842105263158
   616	0.972972972972973
   650	0.9722222222222222
   667	0.9714285714285714
   673	0.9705882352941176
   697	0.9696969696969697
   732	0.96875
   771	0.967741935483871
   943	0.9666666666666667
  1012	0.9655172413793104
  1039	0.9642857142857143
  1102	0.962962962962963
  1198	0.9615384615384616
  1235	0.96
  1398	0.9583333333333334
  1443	0.9565217391304348
  1457	0.9545454545454546
  1490	0.9523809523809523
  1526	0.95
  1606	0.9473684210526316
  1899	0.9444444444444444
  1949	0.9411764705882353
  1960	0.9375
  2169	0.9333333333333333
  2204	0.9285714285714286
  2234	0.9230769230769231
  2412	0.9166666666666666
  2522	0.9090909090909091
  2607	0.9
  2707	0.8888888888888888
  3594	0.875
  3763	0.8571428571428572
  4055	0.8333333333333334
  4691	0.8
  4909	0.75
  5245	0.6666666666666667
  5456	0.5
 12012	0.0


==> tests/xss-behind-flash/digest_test4.csv <==
     X  Y
     1	2.0
  4746	0.9777777777777777
  4759	0.9772727272727273
  4810	0.9767441860465116
  4818	0.9761904761904762
  4828	0.975609756097561
  4987	0.975
  5208	0.9743589743589743
  5323	0.9736842105263158
  5409	0.972972972972973
  5462	0.9722222222222222
  5521	0.9714285714285714
  5577	0.9705882352941176
  5671	0.9696969696969697
  5704	0.96875
  5754	0.967741935483871
  5832	0.9666666666666667
  5877	0.9655172413793104
  5942	0.9642857142857143
  6027	0.962962962962963
  6060	0.9615384615384616
  6239	0.96
  6269	0.9583333333333334
  6403	0.9565217391304348
  6569	0.9545454545454546
  6702	0.9523809523809523
  6728	0.95
  6773	0.9473684210526316
  6798	0.9444444444444444
  6989	0.9411764705882353
  7151	0.9375
  7405	0.9333333333333333
  7444	0.9285714285714286
  7683	0.9230769230769231
  7922	0.9166666666666666
  8040	0.9090909090909091
  8189	0.9
  8657	0.8888888888888888
  8671	0.875
  8766	0.8571428571428572
  8992	0.8333333333333334
  9788	0.8
  9861	0.75
 10104	0.6666666666666667
 10979	0.5
 11683	0.0


==> tests/xss-behind-flash/digest_test5.csv <==
     X  Y
     1	2.0
 50000  2.0


==> tests/xss-behind-flash/digest_test6.csv <==
     X  Y
     1	2.0
 50000  2.0


==> tests/xss-behind-flash/digest_test7.csv <==
     X  Y
     1	2.0
  1105	0.975609756097561
  1131	0.975
  1152	0.9743589743589743
  1165	0.9736842105263158
  1247	0.972972972972973
  1298	0.9722222222222222
  1310	0.9714285714285714
  1397	0.9705882352941176
  1409	0.9696969696969697
  1433	0.96875
  1452	0.967741935483871
  1578	0.9666666666666667
  1831	0.9655172413793104
  1897	0.9642857142857143
  1976	0.962962962962963
  2069	0.9615384615384616
  2121	0.96
  2206	0.9583333333333334
  2214	0.9565217391304348
  2224	0.9545454545454546
  2400	0.9523809523809523
  2447	0.95
  2492	0.9473684210526316
  2508	0.9444444444444444
  2541	0.9411764705882353
  2688	0.9375
  2719	0.9333333333333333
  2786	0.9285714285714286
  2849	0.9230769230769231
  3095	0.9166666666666666
  3419	0.9090909090909091
  3604	0.9
  3613	0.8888888888888888
  4225	0.875
  4896	0.8571428571428572
  6246	0.8333333333333334
  7362	0.8
  9269	0.75
 11449	0.6666666666666667
 11818	0.5
 22265	0.0


==> tests/xss-behind-flash/digest_test8.csv <==
     X  Y
     1	2.0
 50000  2.0


==> tests/xss-behind-flash/digest_test9.csv <==
     X  Y
     1	2.0
  7529	0.9772727272727273
  7534	0.9777777777777777
  7576	0.9767441860465116
  7591	0.9761904761904762
  7600	0.975609756097561
  7642	0.975
  7676	0.9743589743589743
  7699	0.9736842105263158
  7732	0.972972972972973
  7738	0.9722222222222222
  7742	0.9714285714285714
  7859	0.9705882352941176
  7935	0.9696969696969697
  8061	0.96875
  8062	0.967741935483871
  8183	0.9666666666666667
  8214	0.9655172413793104
  8242	0.9642857142857143
  8284	0.962962962962963
  8387	0.9615384615384616
  8835	0.96
  9344	0.9583333333333334
  9424	0.9565217391304348
  9495	0.9545454545454546
  9619	0.9523809523809523
 10087	0.95
 10341	0.9473684210526316
 10690	0.9444444444444444
 10890	0.9411764705882353
 11267	0.9375
 11339	0.9333333333333333
 11421	0.9285714285714286
 11721	0.9230769230769231
 11819	0.9166666666666666
 11994	0.9090909090909091
 12028	0.9
 12273	0.8888888888888888
 12324	0.875
 13316	0.8571428571428572
 13381	0.8333333333333334
 14147	0.8
 16715	0.75
 17529	0.6666666666666667
 22455	0.5
 50000  0.5


==> tests/xss-behind-flash/test_0.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-flash/test_1.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-flash/test_2.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.975609756097561
0.975609756097561
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.999000999000999
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-behind-flash/test_3.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-behind-flash/test_4.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-behind-flash/test_5.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-flash/test_6.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-flash/test_7.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-behind-flash/test_8.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-flash/test_9.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9
0.9
0.9090909090909091
0.9
0.9
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5


==> tests/xss-behind-js/digest_test0.csv <==
     X  Y
     1	2.0


==> tests/xss-behind-js/digest_test1.csv <==
     X  Y
     1	2.0


==> tests/xss-behind-js/digest_test2.csv <==
     X  Y
     1	2.0
   216	0.9722222222222222
   224	0.9714285714285714
   346	0.9705882352941176
   408	0.9696969696969697
   425	0.96875
   465	0.967741935483871
   488	0.9666666666666667
   581	0.9655172413793104
   603	0.9642857142857143
   628	0.962962962962963
   705	0.9615384615384616
   739	0.96
   853	0.9583333333333334
   876	0.9565217391304348
  1059	0.9545454545454546
  1094	0.9523809523809523
  1339	0.95
  1563	0.9473684210526316
  2275	0.9444444444444444
  2355	0.9411764705882353
  2375	0.9375
  2475	0.9333333333333333
  2502	0.9285714285714286
  2749	0.9230769230769231
  2858	0.9166666666666666
  3248	0.9090909090909091
  3633	0.9
  3819	0.8888888888888888
  4043	0.875
  4295	0.8571428571428572
  4625	0.8333333333333334
  5253	0.8
  5277	0.75
  5789	0.6666666666666667
  6964	0.5
 19550	0.0


==> tests/xss-behind-js/digest_test3.csv <==
     X  Y
     1	2.0


==> tests/xss-behind-js/digest_test4.csv <==
     X  Y
     1	2.0


==> tests/xss-behind-js/digest_test5.csv <==
     X  Y
     1	2.0


==> tests/xss-behind-js/digest_test6.csv <==
     X  Y
     1	2.0
  1399	0.9743589743589743
  1423	0.9736842105263158
  1425	0.972972972972973
  1458	0.9722222222222222
  1469	0.9714285714285714
  1489	0.9705882352941176
  1494	0.9696969696969697
  1513	0.96875
  1523	0.967741935483871
  1543	0.9666666666666667
  1563	0.9655172413793104
  1613	0.9642857142857143
  1803	0.962962962962963
  1939	0.9615384615384616
  1959	0.96
  1999	0.9583333333333334
  2235	0.9565217391304348
  2303	0.9545454545454546
  2501	0.9523809523809523
  2523	0.95
  2620	0.9473684210526316
  3186	0.9444444444444444
  3326	0.9411764705882353
  3585	0.9375
  3892	0.9333333333333333
  3909	0.9285714285714286
  4292	0.9230769230769231
  4531	0.9166666666666666
  4569	0.9090909090909091
  4616	0.9
  4645	0.8888888888888888
  5058	0.875
  5138	0.8571428571428572
  5434	0.8333333333333334
  6881	0.8
  7706	0.75
  8533	0.6666666666666667
 11345	0.5
 14985	0.0


==> tests/xss-behind-js/digest_test7.csv <==
     X  Y
     1	2.0


==> tests/xss-behind-js/digest_test8.csv <==
     X  Y
     1	2.0
  1023	0.972972972972973
  1032	0.9722222222222222
  1041	0.9714285714285714
  1077	0.9705882352941176
  1089	0.9696969696969697
  1108	0.96875
  1168	0.967741935483871
  1362	0.9666666666666667
  1442	0.9655172413793104
  1496	0.9642857142857143
  1578	0.962962962962963
  1744	0.9615384615384616
  1946	0.96
  2143	0.9583333333333334
  2192	0.9565217391304348
  2209	0.9545454545454546
  2257	0.9523809523809523
  2322	0.95
  2394	0.9473684210526316
  2511	0.9444444444444444
  2541	0.9411764705882353
  2546	0.9375
  2619	0.9333333333333333
  2647	0.9285714285714286
  2772	0.9230769230769231
  2860	0.9166666666666666
  3159	0.9090909090909091
  3185	0.9
  3323	0.8888888888888888
  3797	0.875
  4184	0.8571428571428572
  4731	0.8333333333333334
  4742	0.8
  6104	0.75
  6825	0.6666666666666667
  7162	0.5
  9970	0.0


==> tests/xss-behind-js/digest_test9.csv <==
     X  Y
     1	2.0


==> tests/xss-behind-js/test_10.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-js/test_11.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-js/test_12.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-behind-js/test_13.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-js/test_14.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-js/test_15.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-js/test_16.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-behind-js/test_17.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-behind-js/test_18.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-behind-js/test_19.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0


==> tests/xss-reflected/digest_test0.csv <==
     X  Y
     1	2.0
    74	1.0
   108	0.9743589743589743
   119	0.9736842105263158
   124	0.972972972972973
   131	0.9722222222222222
   148	0.9714285714285714
   175	0.9705882352941176
   191	0.9696969696969697
   260	0.96875
   282	0.967741935483871
   301	0.9666666666666667
   331	0.9655172413793104
   518	0.9642857142857143
   543	0.962962962962963
   554	0.9615384615384616
   566	0.96
   657	0.9583333333333334
   707	0.9565217391304348
   877	0.9545454545454546
   945	0.9523809523809523
  1029	0.95
  1609	0.9473684210526316
  1637	0.9444444444444444
  1656	0.9411764705882353
  2102	0.9375
  2143	0.9333333333333333
  2225	0.9285714285714286
  2319	0.9230769230769231
  2461	0.9166666666666666
  3214	0.9090909090909091
  3260	0.9
  3404	0.8888888888888888
  3694	0.875
  3822	0.8571428571428572
  4482	0.8333333333333334
  5227	0.8
  6628	0.75
  6887	0.6666666666666667
  7157	0.5
  7784	0.0


==> tests/xss-reflected/digest_test1.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/xss-reflected/digest_test2.csv <==
     X  Y
     1	1.0
    61	0.9743589743589743
    96	0.9736842105263158
   156	0.972972972972973
   190	0.9722222222222222
   234	0.9714285714285714
   279	0.9705882352941176
   285	0.9696969696969697
   291	0.96875
   364	0.967741935483871
   382	0.9666666666666667
   478	0.9655172413793104
   711	0.9642857142857143
   832	0.962962962962963
   860	0.9615384615384616
   873	0.96
   879	0.9583333333333334
   887	0.9565217391304348
   890	0.9545454545454546
  1045	0.9523809523809523
  1093	0.95
  1102	0.9473684210526316
  1148	0.9444444444444444
  1171	0.9411764705882353
  1247	0.9375
  1656	0.9333333333333333
  1917	0.9285714285714286
  2382	0.9230769230769231
  2503	0.9166666666666666
  2827	0.9090909090909091
  2857	0.9
  2956	0.8888888888888888
  3558	0.875
  3862	0.8571428571428572
  4609	0.8333333333333334
  5988	0.8
  7030	0.75
  7929	0.6666666666666667
  8824	0.5
  8859	0.0


==> tests/xss-reflected/digest_test3.csv <==
     X  Y
     1	1.0
    43	0.9743589743589743
  1531	0.9787234042553191
  1566	0.9782608695652174
  1569	0.9777777777777777
  1599	0.9772727272727273
  1646	0.9767441860465116
  1763	0.9761904761904762
  1777	0.975609756097561
  1881	0.975
  2021	0.9736842105263158
  2025	0.972972972972973
  2034	0.9722222222222222
  2080	0.9714285714285714
  2128	0.9705882352941176
  2177	0.9696969696969697
  2352	0.96875
  2356	0.967741935483871
  2687	0.9666666666666667
  2751	0.9655172413793104
  2776	0.9642857142857143
  2810	0.962962962962963
  2894	0.9615384615384616
  2939	0.96
  3248	0.9583333333333334
  3730	0.9565217391304348
  3779	0.9545454545454546
  3866	0.9523809523809523
  3910	0.95
  4000	0.9473684210526316
  4031	0.9444444444444444
  4261	0.9411764705882353
  4352	0.9375
  4569	0.9333333333333333
  4872	0.9285714285714286
  5072	0.9230769230769231
  5345	0.9166666666666666
  5502	0.9090909090909091
  5596	0.9
  5906	0.8888888888888888
  5925	0.875
  6657	0.8571428571428572
  7136	0.8333333333333334
  8087	0.8
  9826	0.75
 13371	0.6666666666666667
 16303	0.5
 18148	0.0


==> tests/xss-reflected/digest_test4.csv <==
     X  Y
     1	1.0
    29	0.9736842105263158
    43	0.972972972972973
    52	0.9722222222222222
    61	0.9714285714285714
   114	0.9705882352941176
   357	0.9696969696969697
   377	0.96875
   388	0.967741935483871
   463	0.9666666666666667
   528	0.9655172413793104
   591	0.9642857142857143
   667	0.962962962962963
   702	0.9615384615384616
   705	0.96
   733	0.9583333333333334
   763	0.9565217391304348
   788	0.9545454545454546
   862	0.9523809523809523
   905	0.95
  1001	0.9473684210526316
  1011	0.9444444444444444
  1120	0.9411764705882353
  1195	0.9375
  1288	0.9333333333333333
  1397	0.9285714285714286
  1733	0.9230769230769231
  1821	0.9166666666666666
  2130	0.9090909090909091
  2350	0.9
  2706	0.8888888888888888
  2760	0.875
  2863	0.8571428571428572
  2873	0.8333333333333334
  3169	0.8
  4229	0.75
  4232	0.6666666666666667
  4774	0.5
  7425	0.0


==> tests/xss-reflected/digest_test5.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/xss-reflected/digest_test6.csv <==
     X  Y
     1	2.0
    35	1.0
 50000  1.0


==> tests/xss-reflected/digest_test7.csv <==
     X  Y
     1	2.0
     5	1.0
    17	0.9722222222222222
    52	0.9714285714285714
   127	0.9705882352941176
   157	0.9696969696969697
   206	0.96875
   223	0.967741935483871
   248	0.9666666666666667
   324	0.9655172413793104
   341	0.9642857142857143
   457	0.962962962962963
   464	0.9615384615384616
   470	0.96
   496	0.9583333333333334
   532	0.9565217391304348
   704	0.9545454545454546
  1015	0.9523809523809523
  1185	0.95
  1251	0.9473684210526316
  1449	0.9444444444444444
  1751	0.9411764705882353
  1781	0.9375
  1872	0.9333333333333333
  1928	0.9285714285714286
  1963	0.9230769230769231
  2399	0.9166666666666666
  2545	0.9090909090909091
  2659	0.9
  2904	0.8888888888888888
  2972	0.875
  3166	0.8571428571428572
  3473	0.8333333333333334
  3825	0.8
  4243	0.75
  5548	0.6666666666666667
  6044	0.5
  8325	0.0


==> tests/xss-reflected/digest_test8.csv <==
     X  Y
     1	1.0
     3	0.9743589743589743
    32	0.9736842105263158
    91	0.972972972972973
   117	0.9722222222222222
   137	0.9714285714285714
   223	0.9705882352941176
   231	0.9696969696969697
   262	0.96875
   279	0.967741935483871
   303	0.9666666666666667
   315	0.9655172413793104
   324	0.9642857142857143
   360	0.962962962962963
   408	0.9615384615384616
   515	0.96
   625	0.9583333333333334
   631	0.9565217391304348
   936	0.9545454545454546
   983	0.9523809523809523
  1007	0.95
  1032	0.9473684210526316
  1086	0.9444444444444444
  1121	0.9411764705882353
  1167	0.9375
  1205	0.9333333333333333
  1684	0.9285714285714286
  1801	0.9230769230769231
  1945	0.9166666666666666
  1978	0.9090909090909091
  2277	0.9
  2379	0.8888888888888888
  2749	0.875
  3904	0.8571428571428572
  3951	0.8333333333333334
  4257	0.8
  5385	0.75
 10161	0.6666666666666667
 15635	0.5
 34875	0.0


==> tests/xss-reflected/digest_test9.csv <==
     X  Y
     1	1.0
 50000  1.0


==> tests/xss-reflected/test_0.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-reflected/test_1.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/xss-reflected/test_2.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-reflected/test_3.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9743589743589743
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-reflected/test_4.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-reflected/test_5.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/xss-reflected/test_6.csv <==
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/xss-reflected/test_7.csv <==
2.0
2.0
2.0
2.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-reflected/test_8.csv <==
1.0
1.0
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-reflected/test_9.csv <==
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> tests/xss-reflected/winners.csv <==
[('click', [139, 66]), ('click', [118, 87]), ('click', [209, 124]), ('type', '6)kXF~V1L|03\'F4J\'W&%Jsz?9(tW/6JVyfwZQHqq3O\'(X;oXWFhlNy.E(6S>;L"P'), ('click', [99, 35]), ('click', [95, 13])]
[('click', [27, 182]), ('click', [184, 83]), ('type', '^kD{=JSrOnI#FbtiV(C;PO\\FLFBm4iJroWL?r:N5nq-7;}qB>btKsD7NtB(zP[At'), ('click', [158, 77]), ('click', [213, 239]), ('click', [55, 7])]
[('click', [234, 132]), ('click', [149, 7]), ('click', [255, 52]), ('type', "?&pCR(0+/H862i)T;FmV'w.;$K<!wL`D!@y*}0/WWXT<2XInQiFu)'Tkg~2'QH"), ('click', [1, 245]), ('click', [12, 118])]
[('click', [22, 218]), ('click', [171, 231]), ('click', [225, 178]), ('click', [39, 145]), ('click', [22, 52]), ('type', '^SrS!42"C,Or0)5!LYU#+LrCteRF][=yo2>BIY`Mqb&Rk=peI;4+t')]
[('click', [36, 73]), ('click', [68, 2]), ('click', [122, 207]), ('type', 'rg1)8gfiNXXVFt#V04xO1NI)daf$i?:bFO[_p[T,/bpGc`@Ae/5iILXVp=r'), ('click', [244, 48]), ('click', [14, 173])]
[('click', [38, 22]), ('click', [63, 156]), ('click', [196, 14]), ('click', [255, 135]), ('click', [237, 152]), ('type', '\\?lf56:Y=0QnI5G%kO?Fk/=;QX^Nf8fK4dt2&Odh99nQlmsO*B.amsh01HO_4t:(gxF6x`7K/s')]
[('click', [217, 256]), ('click', [99, 218]), ('type', '+H"c2<S,bL_|/W\\>-j!EAUfy?g{&GKXs2=wkG0Qi<Sk[<P-2!Hu(V%V>j7@:7wOvmB[Z^'), ('click', [40, 73]), ('click', [206, 18]), ('click', [177, 163])]
[('click', [184, 143]), ('type', "$`lswFXZ3]]|9']Nbk8xJ8EA-M\\[qH8z|VX2'ZS|e#J^*7b~SBh/097ZpvKc$V]*(%N-',_Qm_,`2Gzq"), ('click', [30, 28]), ('click', [102, 40]), ('click', [169, 187]), ('click', [48, 87])]
[('click', [138, 31]), ('type', 'R-=D}3CN-`hvZ"f`+GrnLKc-~%"H2.LvP1rhDRzNice})Z8J,/|a-T:r^<}14M*~|'), ('click', [146, 97]), ('click', [198, 118]), ('click', [129, 14]), ('click', [130, 86])]
[('type', 'WxIHKxJ).Vn-Cw\\nTEB\\~M,,y"cw\\://iwE?-$"e{5bE-KO)0*\'m|%zxJjSGCKa^]'), ('click', [69, 11]), ('click', [184, 130]), ('click', [252, 4]), ('click', [187, 188]), ('click', [89, 186])]
[('click', [116, 86]), ('click', [145, 96]), ('click', [188, 1]), ('type', 'xO7u.{w>94:f={DvBPHYcC?#=b^8;0UA3KWrH^sFezK<g5dy.qnHlMpHB,VancAQ:d+6Vj+0[6?f=T}]'), ('click', [20, 188]), ('click', [72, 3])]
[('click', [158, 120]), ('type', '<script>aleRt(4)</script>('), ('click', [233, 119])]
[('click', [207, 100]), ('click', [43, 144]), ('type', 'W_BJ[Vy*{f9WvN{90P-J#[nH[kQ/SR"ctS*F3&\'$cN.q&FS*iJ;:J\\;ot,;rv}[-^Wko*.d?_w>zv_&5BMLq~-7_PTa0jPgfKDW_Ri3q,#\\}1r*7wb#[jd8jqOip|Xsx*yr%b/_X~ZY]7n4ifm"@|l/;r{GJm\'>vTvU[w')]
[('click', [168, 133]), ('type', '3<script>alert(2)</scrIpt>'), ('click', [234, 138])]
[('click', [160, 84]), ('type', "<script>aleRt('H7*by`')</script>"), ('click', [224, 98])]
[('click', [173, 80]), ('type', '<script>alert(44)</script>'), ('click', [242, 84])]
[('type', 'DC&J}LQ7,JqfxmBWM#(t4Ru%B8"p|JO4jl{+^t2iLP_iqYzNZAgh3Fm:e\'@b=Q)}7\'Q<zLU)es*^X]3o)=v?\'zOZQUW!U8_~lao[;GXaw)7l9KeU{F`qOs&]B6/hi(Xn\'cVye,6W!W(v&@WGS-u0K}sG4WEek6`'), ('click', [86, 106]), ('click', [248, 107])]
[('click', [203, 86]), ('click', [59, 250]), ('type', 'foOUfCvb>",}fc`9;qaHeo-EPuifa!u]w*=m8L3uWG\\Bb``b9^Iq8\'WLbd"R\\"/b%xv(OS)!K)}?wNz7R;P4X1k"ddEqBFo{*#bZa7ds,g_~i7\'+!sm@B[,1}uPq~y9.xo!4;xAt.*e}eUHef:W44#!eY%Mp;TwOlPaRC]L&m,')]
[('click', [182, 100]), ('type', "<<script>alert('`a')</script>"), ('click', [201, 128])]
[('click', [199, 108]), ('type', '<scripT>alert(1212)</scRIpt>}'), ('click', [211, 82])]
[('click', [215, 136]), ('click', [77, 73]), ('type', 'LKbt~_QL#m\\Ph^;}fH\\#.dArPxq_\\<WVP2-]+9|,}ziC]7Wc,PLPu]AzXNI?73mw3\'v6q@r+vR4V,KvdqV2"@Tc(:R=2mx^TD2}uRz&~>dnaPvk2Q&^}":<px]=+jw[zv-:zBye`+gQAF#Ufcs6%H*5I/6V+Q4vfRh;hACEW"[w#R)')]


==> tests/xss-stored/digest_test0.csv <==
     X  Y
     1	0.9857142857142858
    33	0.9855072463768116
   304	0.9852941176470589
   486	0.9850746268656716
   575	0.9743589743589743
   704	0.9736842105263158
   787	0.972972972972973
   887	0.9722222222222222
   962	0.9714285714285714
  1016	0.9705882352941176
  1069	0.9696969696969697
  1091	0.96875
  1114	0.967741935483871
  1128	0.9666666666666667
  1390	0.9655172413793104
  1397	0.9642857142857143
  1439	0.962962962962963
  1480	0.9615384615384616
  1704	0.96
  1779	0.9583333333333334
  1932	0.9565217391304348
  1966	0.9545454545454546
  1998	0.9523809523809523
  2364	0.95
  2375	0.9473684210526316
  2683	0.9444444444444444
  2686	0.9411764705882353
  2736	0.9375
  3135	0.9333333333333333
  3164	0.9285714285714286
  3426	0.9230769230769231
  3523	0.9166666666666666
  3638	0.9090909090909091
  3772	0.9
  4246	0.8888888888888888
  4311	0.875
  4713	0.8571428571428572
  5216	0.8333333333333334
  5273	0.8
  5682	0.75
  6247	0.6666666666666667
 11003	0.5
 16132	0.0


==> tests/xss-stored/digest_test1.csv <==
     X  Y
     1	0.9857142857142858
    89	0.9855072463768116
   110	0.9852941176470589
   499	0.975
   504	0.9743589743589743
   511	0.9736842105263158
   545	0.972972972972973
   617	0.9722222222222222
   660	0.9714285714285714
   790	0.9705882352941176
   825	0.9696969696969697
   870	0.96875
   920	0.967741935483871
   999	0.9666666666666667
  1035	0.9655172413793104
  1056	0.9642857142857143
  1090	0.962962962962963
  1457	0.9615384615384616
  1792	0.96
  2065	0.9583333333333334
  2093	0.9565217391304348
  2452	0.9545454545454546
  2609	0.9523809523809523
  3012	0.95
  3092	0.9473684210526316
  3520	0.9444444444444444
  3644	0.9411764705882353
  3948	0.9375
  4332	0.9333333333333333
  4551	0.9285714285714286
  4771	0.9230769230769231
  4794	0.9166666666666666
  4882	0.9090909090909091
  5553	0.9
  5971	0.8888888888888888
  7691	0.875
  7766	0.8571428571428572
  8373	0.8333333333333334
  8819	0.8
 10882	0.75
 20093	0.6666666666666667
 36103	0.5
 50000  0.5


==> tests/xss-stored/digest_test2.csv <==
     X  Y
     1	0.9857142857142858
    29	0.9855072463768116
   478	0.9852941176470589
   617	0.9850746268656716
   649	0.9848484848484849
   732	0.9846153846153847
   773	0.984375
   846	0.9841269841269842
   942	0.9838709677419355
   957	0.9836065573770492
  1006	0.9833333333333333
  1136	0.9830508474576272
  1186	0.9827586206896551
  1265	0.9824561403508771
  1285	0.9821428571428571
  1295	0.9818181818181818
  1383	0.9814814814814815
  1438	0.9811320754716981
  1452	0.9807692307692307
  1473	0.9803921568627451
  1494	0.98
  1500	0.9795918367346939
  1509	0.9791666666666666
  1525	0.9787234042553191
  1567	0.9782608695652174
  1586	0.9777777777777777
  1601	0.9772727272727273
  1603	0.9767441860465116
  1619	0.9761904761904762
  1621	0.975609756097561
  1661	0.975
  1666	0.9743589743589743
  1688	0.9736842105263158
  1696	0.972972972972973
  1713	0.9722222222222222
  1719	0.9714285714285714
  1758	0.9705882352941176
  1765	0.9696969696969697
  1777	0.96875
  1783	0.967741935483871
  1792	0.9666666666666667
  1801	0.9655172413793104
  1805	0.9642857142857143
  1824	0.962962962962963
  3660	0.9615384615384616
 50000  0.9615384615384616


==> tests/xss-stored/digest_test3.csv <==
     X  Y
     1	0.9857142857142858
     3	0.9855072463768116
    63	0.9743589743589743
    65	0.9736842105263158
    93	0.972972972972973
   109	0.9722222222222222
   171	0.9714285714285714
   180	0.9705882352941176
   210	0.9696969696969697
   277	0.96875
   316	0.967741935483871
   363	0.9666666666666667
   407	0.9655172413793104
   616	0.9642857142857143
   648	0.962962962962963
   748	0.9615384615384616
   800	0.96
   819	0.9583333333333334
   844	0.9565217391304348
  1034	0.9545454545454546
  1222	0.9523809523809523
  1325	0.95
  1350	0.9473684210526316
  1421	0.9444444444444444
  1590	0.9411764705882353
  1613	0.9375
  2001	0.9333333333333333
  2048	0.9285714285714286
  2300	0.9230769230769231
  2429	0.9166666666666666
  3685	0.9090909090909091
  4636	0.9
  5085	0.8888888888888888
  5530	0.875
  5627	0.8571428571428572
  6010	0.8333333333333334
  6512	0.8
  7144	0.75
 10323	0.6666666666666667
 21982	0.5
 25499	0.0


==> tests/xss-stored/digest_test4.csv <==
     X  Y
     1	0.9857142857142858
    23	0.9855072463768116
    98	0.9852941176470589
   167	0.9850746268656716
   274	0.9848484848484849
   286	0.9846153846153847
   306	0.984375
   325	0.9841269841269842
   369	0.9838709677419355
   476	0.9836065573770492
   638	0.9833333333333333
   671	0.9830508474576272
   682	0.9827586206896551
   711	0.9824561403508771
   736	0.9821428571428571
   747	0.9818181818181818
   755	0.9814814814814815
   767	0.9811320754716981
   770	0.9803921568627451
   773	0.9807692307692307
   852	0.98
   872	0.9795918367346939
   887	0.9791666666666666
   930	0.9787234042553191
   962	0.9782608695652174
  1014	0.9777777777777777
  1026	0.9772727272727273
  1027	0.9767441860465116
  1030	0.9761904761904762
  1032	0.975609756097561
  1057	0.975
  1074	0.9743589743589743
  1085	0.9736842105263158
  1119	0.972972972972973
  1133	0.9722222222222222
  1148	0.9714285714285714
  1167	0.9705882352941176
  1171	0.9696969696969697
  1175	0.96875
  1195	0.967741935483871
  1202	0.9666666666666667
  1208	0.9655172413793104
  1234	0.9642857142857143
  1386	0.962962962962963
  1476	0.9615384615384616
 50000  0.9615384615384616


==> tests/xss-stored/digest_test5.csv <==
     X  Y
     1	0.9855072463768116
    44	0.9852941176470589
   146	0.9850746268656716
   207	0.9743589743589743
   252	0.9736842105263158
   324	0.972972972972973
   343	0.9722222222222222
   357	0.9714285714285714
   447	0.9705882352941176
   501	0.9696969696969697
   567	0.96875
   578	0.967741935483871
   757	0.9666666666666667
   809	0.9655172413793104
   998	0.9642857142857143
  1095	0.962962962962963
  1120	0.9615384615384616
  1162	0.96
  1211	0.9583333333333334
  1272	0.9565217391304348
  1877	0.9545454545454546
  1924	0.9523809523809523
  1944	0.95
  2134	0.9473684210526316
  2161	0.9444444444444444
  2187	0.9411764705882353
  2212	0.9375
  2229	0.9333333333333333
  2402	0.9285714285714286
  2469	0.9230769230769231
  2509	0.9166666666666666
  2603	0.9090909090909091
  2936	0.9
  4381	0.8888888888888888
  4593	0.875
  5100	0.8571428571428572
  6507	0.8333333333333334
  7935	0.8
  8050	0.75
 10288	0.6666666666666667
 16894	0.5
 25835	0.0


==> tests/xss-stored/digest_test6.csv <==
     X  Y
     1	0.9857142857142858
     3	0.9743589743589743
    44	0.9736842105263158
    60	0.972972972972973
    86	0.9722222222222222
   110	0.9714285714285714
   174	0.9705882352941176
   212	0.9696969696969697
   217	0.96875
   250	0.967741935483871
   322	0.9666666666666667
   393	0.9655172413793104
   406	0.9642857142857143
   493	0.962962962962963
   615	0.9615384615384616
   642	0.96
   654	0.9583333333333334
   711	0.9565217391304348
   842	0.9545454545454546
   911	0.9523809523809523
  1039	0.95
  1083	0.9473684210526316
  1179	0.9444444444444444
  1263	0.9411764705882353
  1325	0.9375
  1412	0.9333333333333333
  1583	0.9285714285714286
  1799	0.9230769230769231
  1852	0.9166666666666666
  1932	0.9090909090909091
  2212	0.9
  2525	0.8888888888888888
  2687	0.875
  3162	0.8571428571428572
  3239	0.8333333333333334
  4135	0.8
  4559	0.75
  7327	0.6666666666666667
  8271	0.5
  9380	0.0


==> tests/xss-stored/digest_test7.csv <==
     X  Y
     1	0.9857142857142858
   173	0.9855072463768116
  1027	0.9852941176470589
  1320	0.9850746268656716
  1434	0.9848484848484849
  1445	0.9846153846153847
  1491	0.984375
  1566	0.9841269841269842
  1671	0.9838709677419355
  1696	0.9836065573770492
  1738	0.9833333333333333
  1797	0.9830508474576272
  1832	0.9827586206896551
  1859	0.9824561403508771
  1887	0.9821428571428571
  1956	0.9818181818181818
  1977	0.9814814814814815
  2115	0.9811320754716981
  2128	0.9807692307692307
  2145	0.9803921568627451
  2161	0.98
  2196	0.9795918367346939
  2201	0.9791666666666666
  2223	0.9787234042553191
  2233	0.9782608695652174
  2235	0.9777777777777777
  2253	0.9772727272727273
  2285	0.9767441860465116
  2306	0.9761904761904762
  2321	0.975609756097561
  2333	0.975
  2355	0.9743589743589743
  2388	0.9736842105263158
  2391	0.972972972972973
  2414	0.9722222222222222
  2423	0.9714285714285714
  2440	0.9705882352941176
  2456	0.9696969696969697
  2459	0.96875
  2464	0.967741935483871
  2469	0.9666666666666667
  2478	0.9655172413793104
  2622	0.9642857142857143
  3129	0.962962962962963
  4294	0.9615384615384616
 50000  0.9615384615384616


==> tests/xss-stored/digest_test8.csv <==
     X  Y
     1	0.9859154929577465
  1174	0.9857142857142858
  1239	0.975609756097561
  1271	0.975
  1369	0.9743589743589743
  1374	0.9736842105263158
  1397	0.972972972972973
  1499	0.9722222222222222
  1572	0.9714285714285714
  1582	0.9705882352941176
  1613	0.9696969696969697
  1871	0.96875
  1968	0.967741935483871
  2122	0.9666666666666667
  2208	0.9655172413793104
  2414	0.9642857142857143
  2479	0.962962962962963
  2502	0.9615384615384616
  2577	0.96
  2598	0.9583333333333334
  2620	0.9565217391304348
  2719	0.9545454545454546
  2950	0.9523809523809523
  3063	0.95
  3198	0.9473684210526316
  3369	0.9444444444444444
  3497	0.9411764705882353
  3517	0.9375
  3607	0.9333333333333333
  3779	0.9285714285714286
  3792	0.9230769230769231
  3819	0.9166666666666666
  4003	0.9090909090909091
  4035	0.9
  4251	0.8888888888888888
  4746	0.875
  5282	0.8571428571428572
  7324	0.8333333333333334
  8168	0.8
  8382	0.75
  9588	0.6666666666666667
 10138	0.5
 50000  0.5


==> tests/xss-stored/digest_test9.csv <==
     X  Y
     1	0.9857142857142858
    30	0.9855072463768116
   118	0.9852941176470589
   367	0.9850746268656716
   628	0.9848484848484849
   903	0.9846153846153847
  1300	0.984375
  1393	0.9841269841269842
  1417	0.9838709677419355
  1420	0.9836065573770492
  1447	0.9833333333333333
  1450	0.9830508474576272
  1508	0.9827586206896551
  1567	0.9824561403508771
  1609	0.9821428571428571
  1613	0.9818181818181818
  1626	0.9814814814814815
  1631	0.9811320754716981
  1641	0.9807692307692307
  1657	0.9803921568627451
  1661	0.98
  1664	0.9795918367346939
  1713	0.9791666666666666
  1796	0.9787234042553191
  1833	0.9782608695652174
  1851	0.9777777777777777
  1864	0.9772727272727273
  1870	0.9767441860465116
  1936	0.9761904761904762
  1940	0.975609756097561
  1944	0.975
  1971	0.9743589743589743
  1973	0.9736842105263158
  2041	0.972972972972973
  2062	0.9722222222222222
  2105	0.9714285714285714
  2113	0.9705882352941176
  2120	0.9696969696969697
  2125	0.96875
  2127	0.967741935483871
  2130	0.9666666666666667
  2170	0.9655172413793104
  2182	0.9642857142857143
  2195	0.962962962962963
  2559	0.9615384615384616
 50000  0.9615384615384616


==> tests/xss-stored/test_0.csv <==
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9743589743589743
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.9583333333333334
0.96
0.9583333333333334
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-stored/test_1.csv <==
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.96
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5


==> tests/xss-stored/test_2.csv <==
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.984375
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.984375
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.984375
0.984375
0.984375
0.9841269841269842
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.984375
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9807692307692307
0.9811320754716981
0.9811320754716981
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.98
0.98
0.98
0.98
0.98
0.98
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9787234042553191
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.975609756097561
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.9761904761904762
0.975609756097561
0.9761904761904762
0.9761904761904762
0.975609756097561
0.9761904761904762
0.975609756097561
0.9761904761904762
0.975609756097561
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.9696969696969697
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616


==> tests/xss-stored/test_3.csv <==
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-stored/test_4.csv <==
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9850746268656716
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9848484848484849
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9841269841269842
0.9838709677419355
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9836065573770492
0.9838709677419355
0.9836065573770492
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9827586206896551
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9824561403508771
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9803921568627451
0.9811320754716981
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.9795918367346939
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9791666666666666
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9782608695652174
0.9777777777777777
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975609756097561
0.975609756097561
0.975
0.975609756097561
0.975609756097561
0.975
0.975
0.9743589743589743
0.975
0.975
0.975
0.9743589743589743
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616


==> tests/xss-stored/test_5.csv <==
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-stored/test_6.csv <==
0.9857142857142858
0.9857142857142858
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.0


==> tests/xss-stored/test_7.csv <==
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9836065573770492
0.9838709677419355
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9824561403508771
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9821428571428571
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9821428571428571
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.98
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.9795918367346939
0.9795918367346939
0.98
0.98
0.9795918367346939
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.975609756097561
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.975
0.975
0.9743589743589743
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616


==> tests/xss-stored/test_8.csv <==
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9857142857142858
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.9859154929577465
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.96
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9583333333333334
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9565217391304348
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9545454545454546
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.9523809523809523
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.95
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9473684210526316
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9444444444444444
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9411764705882353
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9375
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9333333333333333
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9285714285714286
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9230769230769231
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9166666666666666
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9090909090909091
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.9
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.8888888888888888
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.875
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8571428571428572
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8333333333333334
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.8
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.6666666666666667
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5
0.5


==> tests/xss-stored/test_9.csv <==
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9857142857142858
0.9855072463768116
0.9857142857142858
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9855072463768116
0.9850746268656716
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9855072463768116
0.9855072463768116
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9852941176470589
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9848484848484849
0.9850746268656716
0.9848484848484849
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9848484848484849
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9848484848484849
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9850746268656716
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9848484848484849
0.9846153846153847
0.9848484848484849
0.9846153846153847
0.9846153846153847
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.9846153846153847
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.984375
0.9841269841269842
0.9841269841269842
0.984375
0.9841269841269842
0.984375
0.984375
0.984375
0.984375
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9841269841269842
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9838709677419355
0.9836065573770492
0.9838709677419355
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9836065573770492
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9833333333333333
0.9830508474576272
0.9833333333333333
0.9830508474576272
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9833333333333333
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9830508474576272
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9827586206896551
0.9827586206896551
0.9827586206896551
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9824561403508771
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9821428571428571
0.9821428571428571
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9818181818181818
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9814814814814815
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9811320754716981
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9807692307692307
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.9803921568627451
0.98
0.98
0.98
0.9795918367346939
0.98
0.98
0.9795918367346939
0.9795918367346939
0.98
0.98
0.98
0.98
0.9795918367346939
0.98
0.98
0.98
0.9795918367346939
0.98
0.98
0.98
0.98
0.9795918367346939
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.98
0.9795918367346939
0.9795918367346939
0.98
0.98
0.98
0.98
0.98
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.98
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9795918367346939
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9795918367346939
0.9791666666666666
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9795918367346939
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9791666666666666
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9787234042553191
0.9787234042553191
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9782608695652174
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9777777777777777
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9772727272727273
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9767441860465116
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.9761904761904762
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975609756097561
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.975
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9743589743589743
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.9736842105263158
0.9736842105263158
0.9736842105263158
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.972972972972973
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9714285714285714
0.9722222222222222
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9714285714285714
0.9714285714285714
0.9705882352941176
0.9705882352941176
0.9705882352941176
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.9696969696969697
0.96875
0.96875
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.967741935483871
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9666666666666667
0.9655172413793104
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9655172413793104
0.9655172413793104
0.9666666666666667
0.9642857142857143
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9655172413793104
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.962962962962963
0.962962962962963
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.9642857142857143
0.962962962962963
0.9642857142857143
0.9642857142857143
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.962962962962963
0.9615384615384616
0.962962962962963
0.962962962962963
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616
0.9615384615384616

